Keeping the Cache Warm Pays: Keepalive Economics for Agentic Workloads

Frontier LLM providers cache a prompt's processed prefix so that a follow-up request sharing it pays ~10% of the input price and skips most of the prefill latency. Agentic workloads systematically destroy this benefit: the agent sends a request, runs a tool or waits for approval for minutes, and by the time the follow-up is sent the cached prefix has been evicted, so the agent pays the full prefill again. A client-side keepalive, replaying the prefix on a timer during the pause, prevents this, and it is individually rational: across Anthropic, OpenAI, Google, and DeepSeek we show that a keepalive holds the prefix warm through gaps where idle baselines are evicted, cutting the post-pause request cost by up to 12.5x. The strategic question is the ping frequency, and it has a clean answer: keepalive cost falls monotonically in the interval, so the economical choice is the largest interval safely under the provider's TTL, about 4 minutes at Anthropic's 5-minute TTL rather than the 30-second convention, and the strategy breaks even against a re-prefill at idle ~tau(w/r - 1) (~46 min for Anthropic, ~36 min for OpenAI and DeepSeek). Because the benefit is real and bounded only by each user's own bill, rational adoption is universal adoption; and since cache residency is priced per read rather than per token-hour, a keepalive-saturated tier gives LRU eviction nothing to rank. We argue this externality will push providers to meter cache residency directly, and one already does. We derive the operator's policy until then.

==> data/cost-100000.dat <==
idle anthropic_baseline anthropic_keepalive deepseek_baseline deepseek_keepalive google_baseline google_keepalive openai_baseline openai_keepalive
0 0.026702 0.026702 0.010846 0.010846 0.027257 0.027257 0.010618 0.010618
60 0.026697 0.026698 0.010846 0.010844 0.027258 0.027259 0.010618 0.010619
300 0.026697 0.026698 0.010842 0.010842 0.027259 0.027242 0.010618 0.010619
600 0.333437 0.026698 0.021666 0.010842 0.027259 0.027242 0.010618 0.010619


==> data/cost-40000.dat <==
idle anthropic_baseline anthropic_keepalive deepseek_baseline deepseek_keepalive google_baseline google_keepalive openai_baseline openai_keepalive
0 0.010699 0.010699 0.004341 0.004341 0.010946 0.010946 0.004409 0.004409
60 0.010699 0.010699 0.004341 0.004341 0.010947 0.010948 0.004409 0.004410
300 0.010699 0.010699 0.004341 0.004341 0.010948 0.010949 0.004409 0.004410
600 0.133457 0.010699 0.008667 0.004341 0.010948 0.010949 0.004409 0.004410


==> data/hit-100000.dat <==
idle anthropic_baseline anthropic_keepalive deepseek_baseline deepseek_keepalive google_baseline google_keepalive openai_baseline openai_keepalive
0 99.99 99.99 99.94 99.94 98.20 98.20 99.79 99.79
60 99.99 99.99 99.94 99.95 98.20 98.20 99.79 99.79
300 99.99 99.99 99.96 99.96 98.20 98.22 99.79 99.79
600 0.00 99.99 0.08 99.96 98.20 98.22 99.79 99.79


==> data/hit-40000.dat <==
idle anthropic_baseline anthropic_keepalive deepseek_baseline deepseek_keepalive google_baseline google_keepalive openai_baseline openai_keepalive
0 99.98 99.98 99.94 99.94 98.09 98.09 99.36 99.36
60 99.98 99.98 99.94 99.93 98.09 98.08 99.36 99.36
300 99.98 99.98 99.94 99.93 98.08 98.08 99.36 99.36
600 0.00 99.98 0.19 99.93 98.08 98.08 99.36 99.36


==> data/retention.dat <==
idle anthropic openai google deepseek
0 100.0 100.0 70.6 81.6
60 100.0 100.0 66.7 70.8
300 100.0 95.8 66.7 83.3
360 0.0 83.3 50.0 100.0
420 0.0 83.3 50.0 66.7
480 0.0 100.0 66.7 83.3
540 0.0 100.0 83.3 16.7
600 0.0 79.2 75.0 4.2
900 0.0 50.0 33.3 0.0
1200 0.0 50.0 50.0 0.0
1800 0.0 0.0 33.3 0.0
2400 0.0 0.0 33.3 0.0


==> data/stats.json <==
{
  "warm_threshold": 90.0,
  "alpha": 0.05,
  "bonferroni": 0.0020833333333333333,
  "runs": [
    "v2full1-20260717-191559",
    "v2full2-20260717-211617",
    "v2goog1-20260718-000712",
    "v2goog1-20260718-001731",
    "v2goog1-20260718-063813",
    "v2goog1-20260718-162850",
    "v2goog1-20260719-001810",
    "v2rep1-20260717-143135"
  ],
  "results": [
    {
      "vendor": "anthropic",
      "size": 40000,
      "idle": 60,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 1.263105431803524e-06,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 1.263105431803524e-06,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 1.263105431803524e-06,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "anthropic",
      "size": 40000,
      "idle": 300,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 1.263105431803524e-06,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 1.263105431803524e-06,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 5,
          "ka_n": 5,
          "delta_hit_pp": 1.263105431803524e-06,
          "fisher_p": 1.0,
          "mw_p": 0.0007314819918142256
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "anthropic",
      "size": 40000,
      "idle": 600,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 99.97752303888514,
          "fisher_p": 0.0001554001554001554,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 99.97752303888514,
          "fisher_p": 0.0001554001554001554,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 4,
          "ka_n": 4,
          "delta_hit_pp": 99.97752303888514,
          "fisher_p": 0.00202020202020202,
          "mw_p": 0.001313653153658878
        }
      ],
      "n_runs_bonf": 3,
      "replicated_all_runs": true
    },
    {
      "vendor": "anthropic",
      "size": 100000,
      "idle": 60,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 2.0236288378328027e-07,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 2.0236288378328027e-07,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 2.0236288378328027e-07,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "anthropic",
      "size": 100000,
      "idle": 300,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 2.0236288378328027e-07,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 2.0236288378328027e-07,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 3,
          "ka_n": 3,
          "delta_hit_pp": 2.0236288378328027e-07,
          "fisher_p": 1.0,
          "mw_p": 0.00244136177940659
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "anthropic",
      "size": 100000,
      "idle": 600,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 99.99100314889789,
          "fisher_p": 0.0001554001554001554,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 99.99100314889789,
          "fisher_p": 0.0001554001554001554,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 4,
          "ka_n": 4,
          "delta_hit_pp": 99.99100314889789,
          "fisher_p": 0.00202020202020202,
          "mw_p": 0.001313653153658878
        }
      ],
      "n_runs_bonf": 3,
      "replicated_all_runs": true
    },
    {
      "vendor": "deepseek",
      "size": 40000,
      "idle": 60,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 6,
          "ka_n": 8,
          "delta_hit_pp": -24.938558324635665,
          "fisher_p": 0.4666666666666667,
          "mw_p": 0.00026695893849191285
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 7,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 12.465160075989303,
          "fisher_p": 1.0,
          "mw_p": 0.005614213548365332
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 5,
          "base_n": 8,
          "ka_warm": 6,
          "ka_n": 8,
          "delta_hit_pp": 12.465907432894682,
          "fisher_p": 1.0,
          "mw_p": 0.1375962714764337
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "deepseek",
      "size": 40000,
      "idle": 300,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 5,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 37.401470581009534,
          "fisher_p": 0.2,
          "mw_p": 0.3904488544457376
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 6,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 24.93331532849942,
          "fisher_p": 0.4666666666666667,
          "mw_p": 0.07284885832099199
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 5,
          "base_n": 7,
          "ka_warm": 5,
          "ka_n": 5,
          "delta_hit_pp": 28.495645400645174,
          "fisher_p": 0.4696969696969697,
          "mw_p": 0.21935720316378093
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "deepseek",
      "size": 40000,
      "idle": 600,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 97.77611466912583,
          "fisher_p": 0.0001554001554001554,
          "mw_p": 0.00020537573614121685
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 2,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 74.80593633853988,
          "fisher_p": 0.006993006993006993,
          "mw_p": 0.07284885832099199
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 1,
          "base_n": 8,
          "ka_warm": 5,
          "ka_n": 5,
          "delta_hit_pp": 87.27409159105,
          "fisher_p": 0.004662004662004663,
          "mw_p": 0.017020382706117082
        }
      ],
      "n_runs_bonf": 1,
      "replicated_all_runs": false
    },
    {
      "vendor": "deepseek",
      "size": 100000,
      "idle": 60,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 6,
          "base_n": 8,
          "ka_warm": 7,
          "ka_n": 8,
          "delta_hit_pp": 12.498046769611918,
          "fisher_p": 1.0,
          "mw_p": 0.003977616567053206
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 6,
          "base_n": 8,
          "ka_warm": 5,
          "ka_n": 8,
          "delta_hit_pp": -12.472862888381634,
          "fisher_p": 1.0,
          "mw_p": 0.1375962714764337
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 5,
          "base_n": 8,
          "ka_warm": 7,
          "ka_n": 8,
          "delta_hit_pp": 24.9656676555217,
          "fisher_p": 0.5692307692307692,
          "mw_p": 0.24042078636843534
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "deepseek",
      "size": 100000,
      "idle": 300,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 6,
          "base_n": 8,
          "ka_warm": 7,
          "ka_n": 8,
          "delta_hit_pp": 12.484555242822523,
          "fisher_p": 1.0,
          "mw_p": 0.048106827888519395
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.001199141232532952,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 6,
          "base_n": 8,
          "ka_warm": 6,
          "ka_n": 7,
          "delta_hit_pp": 10.714410365469519,
          "fisher_p": 1.0,
          "mw_p": 0.0077527189080480955
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "deepseek",
      "size": 100000,
      "idle": 600,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 99.88363771097477,
          "fisher_p": 0.0001554001554001554,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 1,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 87.62835940003427,
          "fisher_p": 0.0013986013986013986,
          "mw_p": 0.00020537573614121685
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 0,
          "base_n": 8,
          "ka_warm": 5,
          "ka_n": 5,
          "delta_hit_pp": 99.88365152364617,
          "fisher_p": 0.000777000777000777,
          "mw_p": 0.0007314819918142256
        }
      ],
      "n_runs_bonf": 3,
      "replicated_all_runs": true
    },
    {
      "vendor": "google",
      "size": 40000,
      "idle": 60,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 4,
          "ka_n": 4,
          "delta_hit_pp": -0.0029388001335775016,
          "fisher_p": 1.0,
          "mw_p": 0.001313653153658878
        },
        {
          "run": "v2goog1-20260719-001810",
          "base_warm": 4,
          "base_n": 4,
          "ka_warm": 2,
          "ka_n": 3,
          "delta_hit_pp": -32.69709028623137,
          "fisher_p": 0.42857142857142855,
          "mw_p": 0.030065283228311607
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "google",
      "size": 40000,
      "idle": 300,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 3,
          "base_n": 8,
          "ka_warm": 2,
          "ka_n": 2,
          "delta_hit_pp": 61.298595412397106,
          "fisher_p": 0.44444444444444453,
          "mw_p": 0.6706835715634083
        },
        {
          "run": "v2goog1-20260719-001810",
          "base_warm": 4,
          "base_n": 4,
          "ka_warm": 3,
          "ka_n": 3,
          "delta_hit_pp": -0.002938624036261217,
          "fisher_p": 1.0,
          "mw_p": 0.024744672046398936
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "google",
      "size": 40000,
      "idle": 600,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 7,
          "base_n": 8,
          "ka_warm": 3,
          "ka_n": 3,
          "delta_hit_pp": 12.25736818325042,
          "fisher_p": 1.0,
          "mw_p": 0.0418979247570811
        },
        {
          "run": "v2goog1-20260719-001810",
          "base_warm": 4,
          "base_n": 4,
          "ka_warm": 3,
          "ka_n": 3,
          "delta_hit_pp": -0.002938624036261217,
          "fisher_p": 1.0,
          "mw_p": 0.024744672046398936
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "google",
      "size": 100000,
      "idle": 60,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 5,
          "base_n": 8,
          "ka_warm": 4,
          "ka_n": 4,
          "delta_hit_pp": 36.82514807812245,
          "fisher_p": 0.49090909090909085,
          "mw_p": 0.5265517866473151
        },
        {
          "run": "v2goog1-20260719-001810",
          "base_warm": 3,
          "base_n": 4,
          "ka_warm": 3,
          "ka_n": 3,
          "delta_hit_pp": 24.549706157416352,
          "fisher_p": 1.0,
          "mw_p": 0.3397277758660979
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "google",
      "size": 100000,
      "idle": 300,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 5,
          "base_n": 8,
          "ka_warm": 2,
          "ka_n": 2,
          "delta_hit_pp": 36.84237427740053,
          "fisher_p": 1.0,
          "mw_p": 0.03349908313841404
        },
        {
          "run": "v2goog1-20260719-001810",
          "base_warm": 3,
          "base_n": 4,
          "ka_warm": 3,
          "ka_n": 3,
          "delta_hit_pp": 24.567079567193886,
          "fisher_p": 1.0,
          "mw_p": 0.03569831061844619
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "google",
      "size": 100000,
      "idle": 600,
      "runs": [
        {
          "run": "v2goog1-20260719-001810",
          "base_warm": 4,
          "base_n": 4,
          "ka_warm": 3,
          "ka_n": 3,
          "delta_hit_pp": 0.016490146780640202,
          "fisher_p": 1.0,
          "mw_p": 0.024744672046398936
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "openai",
      "size": 40000,
      "idle": 60,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0029781083345454817,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0029781083345454817,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0029781083345454817,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "openai",
      "size": 40000,
      "idle": 300,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 7,
          "ka_n": 8,
          "delta_hit_pp": -12.423178917565778,
          "fisher_p": 1.0,
          "mw_p": 0.00020537573614121685
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 7,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 12.417594964438507,
          "fisher_p": 1.0,
          "mw_p": 0.005614213548365332
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 7,
          "base_n": 8,
          "ka_warm": 5,
          "ka_n": 5,
          "delta_hit_pp": 12.417594964438507,
          "fisher_p": 1.0,
          "mw_p": 0.017020382706117082
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "openai",
      "size": 40000,
      "idle": 600,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0029781083345454817,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 6,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 24.83816803721156,
          "fisher_p": 0.4666666666666667,
          "mw_p": 0.07284885832099199
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 6,
          "base_n": 8,
          "ka_warm": 7,
          "ka_n": 7,
          "delta_hit_pp": 24.83816803721156,
          "fisher_p": 0.4666666666666668,
          "mw_p": 0.08745137886263364
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "openai",
      "size": 100000,
      "idle": 60,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0011968971735569767,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0011968971735569767,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0011968971735569767,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "openai",
      "size": 100000,
      "idle": 300,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0011968971735569767,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 7,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 12.472715833413915,
          "fisher_p": 1.0,
          "mw_p": 0.005614213548365332
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0011968971735569767,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    },
    {
      "vendor": "openai",
      "size": 100000,
      "idle": 600,
      "runs": [
        {
          "run": "v2full1-20260717-191559",
          "base_warm": 8,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": -0.0011968971735569767,
          "fisher_p": 1.0,
          "mw_p": 0.00013758605716602886
        },
        {
          "run": "v2full2-20260717-211617",
          "base_warm": 4,
          "base_n": 8,
          "ka_warm": 8,
          "ka_n": 8,
          "delta_hit_pp": 49.89445402517634,
          "fisher_p": 0.07692307692307693,
          "mw_p": 1.0
        },
        {
          "run": "v2rep1-20260717-143135",
          "base_warm": 7,
          "base_n": 8,
          "ka_warm": 7,
          "ka_n": 7,
          "delta_hit_pp": 12.4727158334139,
          "fisher_p": 1.0,
          "mw_p": 0.00799124491368117
        }
      ],
      "n_runs_bonf": 0,
      "replicated_all_runs": false
    }
  ],
  "dropped_invalid": {
    "reqBOk": 188,
    "idleOk": 186,
    "keepaliveScheduleOk": 2,
    "reqAOk": 172,
    "queueOk": 172
  }
}

==> data/summary.csv <==
vendor,model,provider,sizeTokens,idleSeconds,condition,n,hitPct,ttftMs,costUsd,costTotalUsd,pings
anthropic,anthropic:claude-sonnet-4-5,anthropic,40000,0,warm,24,100.0,1322,0.010699,0.144155,0
anthropic,anthropic:claude-sonnet-4-5,anthropic,40000,60,baseline,24,100.0,1343,0.010699,0.144155,0
anthropic,anthropic:claude-sonnet-4-5,anthropic,40000,60,keepalive,24,100.0,1306,0.010699,0.154862,1
anthropic,anthropic:claude-sonnet-4-5,anthropic,40000,300,baseline,24,100.0,1436,0.010699,0.144155,0
anthropic,anthropic:claude-sonnet-4-5,anthropic,40000,300,keepalive,21,100.0,1291,0.010699,0.240456,9
anthropic,anthropic:claude-sonnet-4-5,anthropic,40000,600,baseline,24,0.0,1654,0.133457,0.266913,0
anthropic,anthropic:claude-sonnet-4-5,anthropic,40000,600,keepalive,20,100.0,1224,0.010699,0.347448,19
anthropic,anthropic:claude-sonnet-4-5,anthropic,100000,0,warm,24,100.0,1361,0.026702,0.360198,0
anthropic,anthropic:claude-sonnet-4-5,anthropic,100000,60,baseline,24,100.0,1421,0.026697,0.360133,0
anthropic,anthropic:claude-sonnet-4-5,anthropic,100000,60,keepalive,24,100.0,1443,0.026698,0.386839,1
anthropic,anthropic:claude-sonnet-4-5,anthropic,100000,300,baseline,24,100.0,1559,0.026697,0.360133,0
anthropic,anthropic:claude-sonnet-4-5,anthropic,100000,300,keepalive,19,100.0,1374,0.026698,0.600420,9
anthropic,anthropic:claude-sonnet-4-5,anthropic,100000,600,baseline,24,0.0,2285,0.333437,0.666873,0
anthropic,anthropic:claude-sonnet-4-5,anthropic,100000,600,keepalive,20,100.0,1404,0.026698,0.867396,19
deepseek,deepseek/deepseek-v3.2,DeepInfra,40000,0,warm,24,99.9,1104,0.004341,0.013008,0
deepseek,deepseek/deepseek-v3.2,DeepInfra,40000,60,baseline,24,99.9,1286,0.004341,0.013008,0
deepseek,deepseek/deepseek-v3.2,DeepInfra,40000,60,keepalive,24,99.9,1177,0.004341,0.017350,1
deepseek,deepseek/deepseek-v3.2,DeepInfra,40000,300,baseline,23,99.9,1538,0.004341,0.013008,0
deepseek,deepseek/deepseek-v3.2,DeepInfra,40000,300,keepalive,21,99.9,1022,0.004341,0.056406,9
deepseek,deepseek/deepseek-v3.2,DeepInfra,40000,600,baseline,24,0.2,2332,0.008667,0.017335,0
deepseek,deepseek/deepseek-v3.2,DeepInfra,40000,600,keepalive,21,99.9,1163,0.004341,0.099818,19
deepseek,deepseek/deepseek-v3.2,DeepInfra,100000,0,warm,24,99.9,1562,0.010846,0.032516,0
deepseek,deepseek/deepseek-v3.2,DeepInfra,100000,60,baseline,24,99.9,1674,0.010846,0.032516,0
deepseek,deepseek/deepseek-v3.2,DeepInfra,100000,60,keepalive,24,100.0,1492,0.010844,0.043362,1
deepseek,deepseek/deepseek-v3.2,DeepInfra,100000,300,baseline,24,100.0,1546,0.010842,0.032508,0
deepseek,deepseek/deepseek-v3.2,DeepInfra,100000,300,keepalive,23,100.0,1443,0.010842,0.140910,9
deepseek,deepseek/deepseek-v3.2,DeepInfra,100000,600,baseline,24,0.1,5398,0.021666,0.043332,0
deepseek,deepseek/deepseek-v3.2,DeepInfra,100000,600,keepalive,21,100.0,1388,0.010842,0.249330,19
google,google:gemini-2.5-pro,google,40000,0,warm,9,98.1,3480,0.010946,0.052663,0
google,google:gemini-2.5-pro,google,40000,60,baseline,12,98.1,1467,0.010947,0.052666,0
google,google:gemini-2.5-pro,google,40000,60,keepalive,7,98.1,4032,0.010948,0.063616,1
google,google:gemini-2.5-pro,google,40000,300,baseline,12,98.1,2514,0.010948,0.052668,0
google,google:gemini-2.5-pro,google,40000,300,keepalive,5,98.1,1461,0.010949,0.151215,9
google,google:gemini-2.5-pro,google,40000,600,baseline,12,98.1,1846,0.010948,0.052668,0
google,google:gemini-2.5-pro,google,40000,600,keepalive,6,98.1,3295,0.010949,0.276095,19
google,google:gemini-2.5-pro,google,100000,0,warm,11,98.2,2880,0.027257,0.054513,0
google,google:gemini-2.5-pro,google,100000,60,baseline,12,98.2,3064,0.027258,0.131490,0
google,google:gemini-2.5-pro,google,100000,60,keepalive,7,98.2,4564,0.027259,0.158752,1
google,google:gemini-2.5-pro,google,100000,300,baseline,12,98.2,4548,0.027259,0.131493,0
google,google:gemini-2.5-pro,google,100000,300,keepalive,5,98.2,2045,0.027242,0.376632,9
google,google:gemini-2.5-pro,google,100000,600,baseline,12,98.2,3952,0.027259,0.131493,0
google,google:gemini-2.5-pro,google,100000,600,keepalive,3,98.2,1783,0.027242,0.649047,19
openai,openai:gpt-5.1,openai,40000,0,warm,24,99.4,856,0.004409,0.046114,0
openai,openai:gpt-5.1,openai,40000,60,baseline,24,99.4,890,0.004409,0.046114,0
openai,openai:gpt-5.1,openai,40000,60,keepalive,24,99.4,823,0.004410,0.050527,1
openai,openai:gpt-5.1,openai,40000,300,baseline,24,99.4,1010,0.004409,0.046114,0
openai,openai:gpt-5.1,openai,40000,300,keepalive,21,99.4,804,0.004410,0.085809,9
openai,openai:gpt-5.1,openai,40000,600,baseline,24,99.4,1007,0.004409,0.046114,0
openai,openai:gpt-5.1,openai,40000,600,keepalive,23,99.4,852,0.004410,0.129911,19
openai,openai:gpt-5.1,openai,100000,0,warm,24,99.8,1076,0.010618,0.114835,0
openai,openai:gpt-5.1,openai,100000,60,baseline,24,99.8,1094,0.010618,0.114835,0
openai,openai:gpt-5.1,openai,100000,60,keepalive,24,99.8,1008,0.010619,0.125456,1
openai,openai:gpt-5.1,openai,100000,300,baseline,24,99.8,1205,0.010618,0.114835,0
openai,openai:gpt-5.1,openai,100000,300,keepalive,24,99.8,1002,0.010619,0.210406,9
openai,openai:gpt-5.1,openai,100000,600,baseline,24,99.8,1135,0.010618,0.114835,0
openai,openai:gpt-5.1,openai,100000,600,keepalive,23,99.8,1051,0.010619,0.316594,19


==> data/summary.json <==
[
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 40000,
    "idleSeconds": 0,
    "condition": "warm",
    "n": 24,
    "warm": 24,
    "hitPct": 99.9775217757797,
    "ttftMs": 1321.7230180001352,
    "costUsd": 0.0106986,
    "costTotalUsd": 0.1441551,
    "pings": 0,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 40000,
    "idleSeconds": 60,
    "condition": "baseline",
    "n": 24,
    "warm": 24,
    "hitPct": 99.9775217757797,
    "ttftMs": 1342.9009885000414,
    "costUsd": 0.0106986,
    "costTotalUsd": 0.1441551,
    "pings": 0,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 40000,
    "idleSeconds": 60,
    "condition": "keepalive",
    "n": 24,
    "warm": 24,
    "hitPct": 99.97752303888514,
    "ttftMs": 1305.70196700003,
    "costUsd": 0.010699199999999999,
    "costTotalUsd": 0.15486239999999998,
    "pings": 1,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 40000,
    "idleSeconds": 300,
    "condition": "baseline",
    "n": 24,
    "warm": 24,
    "hitPct": 99.9775217757797,
    "ttftMs": 1435.9928195001266,
    "costUsd": 0.0106986,
    "costTotalUsd": 0.1441551,
    "pings": 0,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 40000,
    "idleSeconds": 300,
    "condition": "keepalive",
    "n": 21,
    "warm": 21,
    "hitPct": 99.97752303888514,
    "ttftMs": 1290.8588819999713,
    "costUsd": 0.010699199999999999,
    "costTotalUsd": 0.24045599999999998,
    "pings": 9,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 40000,
    "idleSeconds": 600,
    "condition": "baseline",
    "n": 24,
    "warm": 0,
    "hitPct": 0,
    "ttftMs": 1654.316590500006,
    "costUsd": 0.1334565,
    "costTotalUsd": 0.266913,
    "pings": 0,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 40000,
    "idleSeconds": 600,
    "condition": "keepalive",
    "n": 20,
    "warm": 20,
    "hitPct": 99.97752303888514,
    "ttftMs": 1224.4892589999363,
    "costUsd": 0.010699199999999999,
    "costTotalUsd": 0.3474479999999999,
    "pings": 19,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 100000,
    "idleSeconds": 0,
    "condition": "warm",
    "n": 24,
    "warm": 24,
    "hitPct": 99.99100456518318,
    "ttftMs": 1361.4751330000581,
    "costUsd": 0.026701799999999998,
    "costTotalUsd": 0.36019829999999997,
    "pings": 0,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 100000,
    "idleSeconds": 60,
    "condition": "baseline",
    "n": 24,
    "warm": 24,
    "hitPct": 99.99100294653502,
    "ttftMs": 1420.7926829999778,
    "costUsd": 0.026697,
    "costTotalUsd": 0.3601335,
    "pings": 0,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 100000,
    "idleSeconds": 60,
    "condition": "keepalive",
    "n": 24,
    "warm": 24,
    "hitPct": 99.99100314889789,
    "ttftMs": 1443.4801120003685,
    "costUsd": 0.0266976,
    "costTotalUsd": 0.3868392,
    "pings": 1,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 100000,
    "idleSeconds": 300,
    "condition": "baseline",
    "n": 24,
    "warm": 24,
    "hitPct": 99.99100294653502,
    "ttftMs": 1559.1922060000943,
    "costUsd": 0.026697,
    "costTotalUsd": 0.3601335,
    "pings": 0,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 100000,
    "idleSeconds": 300,
    "condition": "keepalive",
    "n": 19,
    "warm": 19,
    "hitPct": 99.99100314889789,
    "ttftMs": 1374.3073370000347,
    "costUsd": 0.0266976,
    "costTotalUsd": 0.60042,
    "pings": 9,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 100000,
    "idleSeconds": 600,
    "condition": "baseline",
    "n": 24,
    "warm": 0,
    "hitPct": 0,
    "ttftMs": 2284.776770999888,
    "costUsd": 0.3334365,
    "costTotalUsd": 0.666873,
    "pings": 0,
    "provider": "anthropic"
  },
  {
    "model": "anthropic:claude-sonnet-4-5",
    "vendor": "anthropic",
    "sizeTokens": 100000,
    "idleSeconds": 600,
    "condition": "keepalive",
    "n": 20,
    "warm": 20,
    "hitPct": 99.99100314889789,
    "ttftMs": 1403.7503405000316,
    "costUsd": 0.0266976,
    "costTotalUsd": 0.867396,
    "pings": 19,
    "provider": "anthropic"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 40000,
    "idleSeconds": 0,
    "condition": "warm",
    "n": 24,
    "warm": 23,
    "hitPct": 99.93705979319645,
    "ttftMs": 1104.167275499989,
    "costUsd": 0.00434094,
    "costTotalUsd": 0.01300828,
    "pings": 0,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 40000,
    "idleSeconds": 60,
    "condition": "baseline",
    "n": 24,
    "warm": 20,
    "hitPct": 99.93705979319645,
    "ttftMs": 1285.7411329995375,
    "costUsd": 0.00434094,
    "costTotalUsd": 0.01300828,
    "pings": 0,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 40000,
    "idleSeconds": 60,
    "condition": "keepalive",
    "n": 24,
    "warm": 20,
    "hitPct": 99.93406461667566,
    "ttftMs": 1176.65943050012,
    "costUsd": 0.0043412,
    "costTotalUsd": 0.017349999999999997,
    "pings": 1,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 40000,
    "idleSeconds": 300,
    "condition": "baseline",
    "n": 23,
    "warm": 16,
    "hitPct": 99.93705979319645,
    "ttftMs": 1537.6851880000904,
    "costUsd": 0.00434094,
    "costTotalUsd": 0.01300828,
    "pings": 0,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 40000,
    "idleSeconds": 300,
    "condition": "keepalive",
    "n": 21,
    "warm": 21,
    "hitPct": 99.93406461667566,
    "ttftMs": 1021.6378130000085,
    "costUsd": 0.0043412,
    "costTotalUsd": 0.056406,
    "pings": 9,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 40000,
    "idleSeconds": 600,
    "condition": "baseline",
    "n": 24,
    "warm": 3,
    "hitPct": 0.19181777311554024,
    "ttftMs": 2332.3994069999317,
    "costUsd": 0.00866734,
    "costTotalUsd": 0.01733468,
    "pings": 0,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 40000,
    "idleSeconds": 600,
    "condition": "keepalive",
    "n": 21,
    "warm": 21,
    "hitPct": 99.93406461667566,
    "ttftMs": 1163.2853170000017,
    "costUsd": 0.0043412,
    "costTotalUsd": 0.09981800000000005,
    "pings": 19,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 100000,
    "idleSeconds": 0,
    "condition": "warm",
    "n": 24,
    "warm": 20,
    "hitPct": 99.94362818590704,
    "ttftMs": 1562.30732599998,
    "costUsd": 0.01084562,
    "costTotalUsd": 0.03251556,
    "pings": 0,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 100000,
    "idleSeconds": 60,
    "condition": "baseline",
    "n": 24,
    "warm": 17,
    "hitPct": 99.94362818590704,
    "ttftMs": 1674.1153079998912,
    "costUsd": 0.01084562,
    "costTotalUsd": 0.03251556,
    "pings": 0,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 100000,
    "idleSeconds": 60,
    "condition": "keepalive",
    "n": 24,
    "warm": 19,
    "hitPct": 99.95142130947241,
    "ttftMs": 1491.6214125000406,
    "costUsd": 0.01084393,
    "costTotalUsd": 0.043361960000000005,
    "pings": 1,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 100000,
    "idleSeconds": 300,
    "condition": "baseline",
    "n": 24,
    "warm": 20,
    "hitPct": 99.9616122840691,
    "ttftMs": 1545.6545230000047,
    "costUsd": 0.01084172,
    "costTotalUsd": 0.03250776,
    "pings": 0,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 100000,
    "idleSeconds": 300,
    "condition": "keepalive",
    "n": 23,
    "warm": 21,
    "hitPct": 99.96041314283659,
    "ttftMs": 1443.4227269999683,
    "costUsd": 0.01084198,
    "costTotalUsd": 0.14091042,
    "pings": 9,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 100000,
    "idleSeconds": 600,
    "condition": "baseline",
    "n": 24,
    "warm": 1,
    "hitPct": 0.07677543186180423,
    "ttftMs": 5397.618081999943,
    "costUsd": 0.02166604,
    "costTotalUsd": 0.04333208,
    "pings": 0,
    "provider": "DeepInfra"
  },
  {
    "model": "deepseek/deepseek-v3.2",
    "vendor": "deepseek",
    "sizeTokens": 100000,
    "idleSeconds": 600,
    "condition": "keepalive",
    "n": 21,
    "warm": 21,
    "hitPct": 99.96041314283659,
    "ttftMs": 1387.714044000022,
    "costUsd": 0.01084198,
    "costTotalUsd": 0.24933022000000002,
    "pings": 19,
    "provider": "DeepInfra"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 40000,
    "idleSeconds": 0,
    "condition": "warm",
    "n": 9,
    "warm": 7,
    "hitPct": 98.0883322346737,
    "ttftMs": 3479.6568010000046,
    "costUsd": 0.01094566,
    "costTotalUsd": 0.05266316,
    "pings": 0,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 40000,
    "idleSeconds": 60,
    "condition": "baseline",
    "n": 12,
    "warm": 12,
    "hitPct": 98.08539325842696,
    "ttftMs": 1467.3636975000009,
    "costUsd": 0.01094691,
    "costTotalUsd": 0.05266566,
    "pings": 0,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 40000,
    "idleSeconds": 60,
    "condition": "keepalive",
    "n": 7,
    "warm": 6,
    "hitPct": 98.08245445829338,
    "ttftMs": 4031.518835000228,
    "costUsd": 0.01094816,
    "costTotalUsd": 0.06361632,
    "pings": 1,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 40000,
    "idleSeconds": 300,
    "condition": "baseline",
    "n": 12,
    "warm": 7,
    "hitPct": 98.08245445829338,
    "ttftMs": 2514.2607190000417,
    "costUsd": 0.01094816,
    "costTotalUsd": 0.05266816,
    "pings": 0,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 40000,
    "idleSeconds": 300,
    "condition": "keepalive",
    "n": 5,
    "warm": 5,
    "hitPct": 98.07951583425712,
    "ttftMs": 1461.4014729997143,
    "costUsd": 0.01094941,
    "costTotalUsd": 0.15121534999999997,
    "pings": 9,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 40000,
    "idleSeconds": 600,
    "condition": "baseline",
    "n": 12,
    "warm": 11,
    "hitPct": 98.08245445829338,
    "ttftMs": 1845.787034999812,
    "costUsd": 0.01094816,
    "costTotalUsd": 0.05266816,
    "pings": 0,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 40000,
    "idleSeconds": 600,
    "condition": "keepalive",
    "n": 6,
    "warm": 6,
    "hitPct": 98.07951583425712,
    "ttftMs": 3295.0425234995782,
    "costUsd": 0.01094941,
    "costTotalUsd": 0.2760953699999999,
    "pings": 19,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 100000,
    "idleSeconds": 0,
    "condition": "warm",
    "n": 11,
    "warm": 9,
    "hitPct": 98.2047130778917,
    "ttftMs": 2879.886167000048,
    "costUsd": 0.027256529999999998,
    "costTotalUsd": 0.054513059999999995,
    "pings": 0,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 100000,
    "idleSeconds": 60,
    "condition": "baseline",
    "n": 12,
    "warm": 8,
    "hitPct": 98.2035353656489,
    "ttftMs": 3064.0541474998827,
    "costUsd": 0.02725778,
    "costTotalUsd": 0.13149028000000001,
    "pings": 0,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 100000,
    "idleSeconds": 60,
    "condition": "keepalive",
    "n": 7,
    "warm": 7,
    "hitPct": 98.20235768165301,
    "ttftMs": 4564.111490000039,
    "costUsd": 0.02725903,
    "costTotalUsd": 0.15875181,
    "pings": 1,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 100000,
    "idleSeconds": 300,
    "condition": "baseline",
    "n": 12,
    "warm": 8,
    "hitPct": 98.20235768165301,
    "ttftMs": 4547.679913500091,
    "costUsd": 0.02725903,
    "costTotalUsd": 0.13149278,
    "pings": 0,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 100000,
    "idleSeconds": 300,
    "condition": "keepalive",
    "n": 5,
    "warm": 5,
    "hitPct": 98.21884782843367,
    "ttftMs": 2045.2838070001453,
    "costUsd": 0.02724153,
    "costTotalUsd": 0.3766315500000001,
    "pings": 9,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 100000,
    "idleSeconds": 600,
    "condition": "baseline",
    "n": 12,
    "warm": 9,
    "hitPct": 98.20235768165301,
    "ttftMs": 3952.3278200001805,
    "costUsd": 0.02725903,
    "costTotalUsd": 0.13149278,
    "pings": 0,
    "provider": "google"
  },
  {
    "model": "google:gemini-2.5-pro",
    "vendor": "google",
    "sizeTokens": 100000,
    "idleSeconds": 600,
    "condition": "keepalive",
    "n": 3,
    "warm": 3,
    "hitPct": 98.21884782843367,
    "ttftMs": 1782.9488760000095,
    "costUsd": 0.02724153,
    "costTotalUsd": 0.6490468500000002,
    "pings": 19,
    "provider": "google"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 40000,
    "idleSeconds": 0,
    "condition": "warm",
    "n": 24,
    "warm": 24,
    "hitPct": 99.36458458218439,
    "ttftMs": 855.5635535001056,
    "costUsd": 0.004409,
    "costTotalUsd": 0.046114,
    "pings": 0,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 40000,
    "idleSeconds": 60,
    "condition": "baseline",
    "n": 24,
    "warm": 24,
    "hitPct": 99.36458458218439,
    "ttftMs": 890.4698065001285,
    "costUsd": 0.004409,
    "costTotalUsd": 0.046114,
    "pings": 0,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 40000,
    "idleSeconds": 60,
    "condition": "keepalive",
    "n": 24,
    "warm": 24,
    "hitPct": 99.36160647384983,
    "ttftMs": 823.4824509997852,
    "costUsd": 0.00441025,
    "costTotalUsd": 0.050526749999999995,
    "pings": 1,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 40000,
    "idleSeconds": 300,
    "condition": "baseline",
    "n": 24,
    "warm": 22,
    "hitPct": 99.36458458218439,
    "ttftMs": 1010.0851520000724,
    "costUsd": 0.004409,
    "costTotalUsd": 0.046114,
    "pings": 0,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 40000,
    "idleSeconds": 300,
    "condition": "keepalive",
    "n": 21,
    "warm": 20,
    "hitPct": 99.36160647384983,
    "ttftMs": 804.1862810000312,
    "costUsd": 0.00441025,
    "costTotalUsd": 0.08580875,
    "pings": 9,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 40000,
    "idleSeconds": 600,
    "condition": "baseline",
    "n": 24,
    "warm": 20,
    "hitPct": 99.36458458218439,
    "ttftMs": 1006.5336455000797,
    "costUsd": 0.004409,
    "costTotalUsd": 0.046114,
    "pings": 0,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 40000,
    "idleSeconds": 600,
    "condition": "keepalive",
    "n": 23,
    "warm": 23,
    "hitPct": 99.36160647384983,
    "ttftMs": 851.5010959999636,
    "costUsd": 0.00441025,
    "costTotalUsd": 0.12991125,
    "pings": 19,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 100000,
    "idleSeconds": 0,
    "condition": "warm",
    "n": 24,
    "warm": 24,
    "hitPct": 99.79130184469979,
    "ttftMs": 1076.081779500004,
    "costUsd": 0.0106175,
    "costTotalUsd": 0.114835,
    "pings": 0,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 100000,
    "idleSeconds": 60,
    "condition": "baseline",
    "n": 24,
    "warm": 24,
    "hitPct": 99.79130184469979,
    "ttftMs": 1093.7722589998739,
    "costUsd": 0.0106175,
    "costTotalUsd": 0.114835,
    "pings": 0,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 100000,
    "idleSeconds": 60,
    "condition": "keepalive",
    "n": 24,
    "warm": 24,
    "hitPct": 99.79010494752623,
    "ttftMs": 1007.6903094998561,
    "costUsd": 0.01061875,
    "costTotalUsd": 0.12545625,
    "pings": 1,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 100000,
    "idleSeconds": 300,
    "condition": "baseline",
    "n": 24,
    "warm": 23,
    "hitPct": 99.79130184469979,
    "ttftMs": 1205.0440670000098,
    "costUsd": 0.0106175,
    "costTotalUsd": 0.114835,
    "pings": 0,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 100000,
    "idleSeconds": 300,
    "condition": "keepalive",
    "n": 24,
    "warm": 24,
    "hitPct": 99.79010494752623,
    "ttftMs": 1001.6604829998687,
    "costUsd": 0.01061875,
    "costTotalUsd": 0.21040625,
    "pings": 9,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 100000,
    "idleSeconds": 600,
    "condition": "baseline",
    "n": 24,
    "warm": 19,
    "hitPct": 99.79130184469979,
    "ttftMs": 1134.8715170002542,
    "costUsd": 0.0106175,
    "costTotalUsd": 0.114835,
    "pings": 0,
    "provider": "openai"
  },
  {
    "model": "openai:gpt-5.1",
    "vendor": "openai",
    "sizeTokens": 100000,
    "idleSeconds": 600,
    "condition": "keepalive",
    "n": 23,
    "warm": 23,
    "hitPct": 99.79010494752623,
    "ttftMs": 1051.4831889998168,
    "costUsd": 0.01061875,
    "costTotalUsd": 0.31659375000000006,
    "pings": 19,
    "provider": "openai"
  }
]

==> data/ttft-100000.dat <==
idle anthropic_baseline anthropic_keepalive deepseek_baseline deepseek_keepalive google_baseline google_keepalive openai_baseline openai_keepalive
0 1361.48 1361.48 1562.31 1562.31 2879.89 2879.89 1076.08 1076.08
60 1420.79 1443.48 1674.12 1491.62 3064.05 4564.11 1093.77 1007.69
300 1559.19 1374.31 1545.65 1443.42 4547.68 2045.28 1205.04 1001.66
600 2284.78 1403.75 5397.62 1387.71 3952.33 1782.95 1134.87 1051.48


==> data/ttft-40000.dat <==
idle anthropic_baseline anthropic_keepalive deepseek_baseline deepseek_keepalive google_baseline google_keepalive openai_baseline openai_keepalive
0 1321.72 1321.72 1104.17 1104.17 3479.66 3479.66 855.56 855.56
60 1342.90 1305.70 1285.74 1176.66 1467.36 4031.52 890.47 823.48
300 1435.99 1290.86 1537.69 1021.64 2514.26 1461.40 1010.09 804.19
600 1654.32 1224.49 2332.40 1163.29 1845.79 3295.04 1006.53 851.50


==> data/warm-100000.dat <==
idle anthropic_baseline anthropic_keepalive deepseek_baseline deepseek_keepalive google_baseline google_keepalive openai_baseline openai_keepalive
0 100.0 100.0 83.3 83.3 81.8 81.8 100.0 100.0
60 100.0 100.0 70.8 79.2 66.7 100.0 100.0 100.0
300 100.0 100.0 83.3 91.3 66.7 100.0 95.8 100.0
600 0.0 100.0 4.2 100.0 75.0 100.0 79.2 100.0
1800 0.0 100.0 0.0 100.0 nan nan 0.0 100.0


==> data/warm-40000.dat <==
idle anthropic_baseline anthropic_keepalive deepseek_baseline deepseek_keepalive google_baseline google_keepalive openai_baseline openai_keepalive
0 100.0 100.0 95.8 95.8 77.8 77.8 100.0 100.0
60 100.0 100.0 83.3 83.3 100.0 85.7 100.0 100.0
300 100.0 100.0 69.6 100.0 58.3 100.0 91.7 95.2
600 0.0 100.0 12.5 100.0 91.7 100.0 83.3 100.0

